Experimenting with Emerging RISC-V Systems for Decentralised Machine Learning

Decentralised Machine Learning (DML) enables collaborative machine learning without centralised input data. Federated Learning (FL) and Edge Inference are examples of DML. While tools for DML (especially FL) are starting to flourish, many are not flexible and portable enough to experiment with novel processors (e.g., RISC-V), non-fully connected network topologies, and asynchronous collaboration schemes. We overcome these limitations via a domain-specific language allowing us to map DML schemes to an underlying middleware, i.e. the FastFlow parallel programming library. We experiment with it by generating different working DML schemes on x86-64 and ARM platforms and an emerging RISC-V one. We characterise the performance and energy efficiency of the presented schemes and systems. As a byproduct, we introduce a RISC-V porting of the PyTorch framework, the first publicly available to our knowledge.

==> Figures/ff-example/configExample.json <==
{  "protocol" : "MPI",
   "groups" : [{   
      "name" : "G0",
      "endpoint" : "node0"
    },{ 
      "name" : "G1",
      "batchSize" : 20,
      "endpoint" : "node1"
    }, ... ,{ 
      "name" : "Gk",
      "batchSize" : 20,
      "endpoint" : "nodeK"
    }]}

==> Figures/ff-example/exampleGraphs.yml <==
tree:
  steps: 
    - compute:
      function: init
      nodes: all
    - repeat:
      rounds: n
      steps:
        - distribute:
          target: model
          from: aggregator
          to: trainers
        - compute:
          function: train
          nodes: trainers
        - aggregate:
          function: fedavg
          from: trainers
          to: aggregator
          target: model
        - compute:
          function: test
          nodes: aggregator

p2p:
  steps: 
    - compute:
      function: init
      nodes: peers
    - distribute:
      target: model
      from: peer_0
      to: peers
    - repeat:
      rounds: n
      steps:
        - compute:
          function: train
          nodes: trainers
        - aggregate:
          function: fedavg
          from: peers
          to: peers
          target: model
        - compute: 
          function: test
          nodes: peers

inference:
  steps: 
    - compute:
      function: init
      nodes: all
    - distribute: 
      target: trained_model
      from: control_room
      to: edge_nodes
    - repeat:
      rounds: n
      steps:
        - compute:
          function: predict
          nodes: edge_nodes
        - aggregate:
          function: combine
          from: edge_nodes
          to: control_room
          target: result

==> Figures/ff-example/exampleGraphs_v2.yml <==
tree:
  steps: 
    - compute:
      function: init
      nodes: aggregator
    - repeat:
      rounds: n
      steps:
        - distribute:
          target: model
          from: aggregator
          to: trainers
        - compute:
          function: train
          nodes: trainers
        - aggregate:
          function: fedavg
          from: trainers
          to: aggregator
          target: model
        - compute:
          function: test
          nodes: aggregator

p2p:
  steps: 
    - compute:
      function: init
      nodes: peers
    - repeat:
      rounds: n
      steps:
        - compute:
          function: train
          nodes: peers
        - distribute:
          target: model
          from: peers
          to: peers
        - aggregate:
          function: fedavg
          from: peers
          to: peers
          target: model
        - compute: 
          function: test
          nodes: peers

inference:
  steps: 
    - compute:
      function: init
      nodes: control_room
    - repeat:
      rounds: infinity
      steps:
        - compute:
          function: infer
          nodes: leaf_nodes
        - reduce:
          function: to_parent
          from: leaf_nodes
          to: combiner_nodes
          target: result
        - compute:
          function: combine
          nodes: combiner_nodes
        - reduce:
          function: to_parent
          from: combiner_nodes
          to: control_room
          target: result
        - compute:
          function: alert
          nodes: control_room
